Tails, Trails, and Transients: Comets, NEOs, and Supernovae in Rubin Early Data Preview 2

We identify effective single-visit imaging hidden within the deep coadded images of the NSF-DOE Vera C. Rubin Observatory Early Data Preview 2 (EDP2). We develop a workflow to locate known small Solar System bodies in these data, using our Ponder orchestrator with the Sorcha survey simulator to predict their positions and the Rubin Science Platform to identify shallow coadds and extract image cutouts. Because cometary activity and near-Earth object (NEO) trails produce extended morphologies, both remain identifiable in shallow coadds. From approximately 700 comet cutouts, we identify 59 activity detections spanning 32 objects. We discover activity in 2025 NC6, previously unknown to be active, and independently rediscover two comets through their activity. We recover 336 NEO cutouts, including 29 with predicted trails over 25 pixels. We demonstrate how the same provenance-driven methods can recover stationary transients in Rubin coadds, including ones predating the alert stream. Of 47 publicly-reported transients coinciding with EDP2, 36 occupy shallow coadds. We show Rubin photometry agrees with published lightcurves to within 0.2 mag. The imaging provides additional bands, host-galaxy context, and deeper supernova pre-discovery limits than discovery surveys could reach. We showcase seven transients, including SN 2025nbh, which we identify as lying in the outskirts of AGC 114905, an ultra-diffuse galaxy central to the dark-matter-free debate; the supernova offers an independent galaxy distance measurement. Shallow coadds are a relatively unexplored facet of Rubin data with applications beyond the examples presented here; regions with varying numbers of contributing visits will persist throughout the Legacy Survey of Space and Time (LSST).

==> README.txt <==
Tails, Trails, and Transients: Comets, NEOs, and Supernovae in Rubin Early Data Preview 2
ApJ Letters manuscript AAS81554

Machine-readable copies of the tables printed in the manuscript. Each file holds
the printed values: same rows, same order, same precision. Only LaTeX markup was
removed; nothing was recalculated. Files are UTF-8, comma-delimited, with one
header row. An empty field means "not applicable" as described per column below.
The table notes in the manuscript give the sources, retrieval dates, and caveats.

Exported 2026-11-12 from main.tex (saved 2026-11-12 19:45 PST).


tab1_comet_activity.csv
Table 1. Scored EDP2 Cometary Activity Observations. 59 rows, one per cutout.

  object_name        Object designation and name.
  datetime_utc       Epoch of the visit that contains the object, ISO 8601, UTC.
                     Printed as "2025 Datetime (UTC)", e.g. "Jun-21 06:38:59";
                     the year is added here. Rounded to the nearest second.
  band               LSSTCam band (u, g, r, i, z, y).
  visit              Source visit at the center of the object's predicted
                     position, datetime, and band.
  coadded_visit      Second source visit contributing to the central 5 arcsec
                     of the coadd. Empty when only one visit contributed (an n1
                     cutout; printed as no data).
  r_h_au             Heliocentric distance (au).
  true_anomaly_deg   True anomaly f (deg), rounded to 0.1 deg.
  phase_angle_deg    Phase angle alpha (deg), rounded to 0.1 deg.
  score              Visual activity score on the 0-9 scale described under
                     "Activity Identification", assigned by C.O.C. Only scores
                     >= 5 are listed.


tab2_arc_extension.csv
Table 2. Active Object Information and Same-apparition Minor Planet Center
Comparison. 32 rows, one per object.

  object                  Object designation.
  q_au                    Perihelion distance q (au).
  perihelion_date         Perihelion date T_p of the current passage.
  rubin_first_epoch_utc   First and last UTC dates of the activity score >= 5
  rubin_last_epoch_utc    EDP2 cutouts. Printed as one "Rubin epochs" column,
                          e.g. "2025-06-21--07-24"; the two are equal when the
                          table prints a single date.
  mpc_arc_start_non_x05   First and last observation of the apparition reported
  mpc_arc_end_non_x05     to the MPC by any station other than Rubin (X05).
                          Printed as one "MPC arc (non-X05)" column.
  n_obs_non_x05           Number of those observations (N_obs).
  x05_nights              Nights of the apparition on which Rubin (X05)
                          astrometry is present in the MPC.
  delta_days              Days by which the Rubin activity epochs fall outside
                          every MPC observation of the apparition, X05 included.
                          Negative precedes the first observation, positive
                          follows the last, and "inside" means the epochs lie
                          within the arc.


tab3_transients.csv
Table 3. Public transients with measured deep_coadd provenance in EDP2.
41 rows, one per transient, as printed.

  object              TNS name.
  class               Classification (TNS).
  redshift            Redshift (TNS).
  discovery_date      Discovery date (TNS). Printed as "Disc. (2025)", e.g.
                      "04-27"; the year is added here.
  n_u ... n_y         Visits contributing to the coadd cell at the reported
                      position, per band. Printed as one column in the order
                      u/g/r/i/z/y. Empty means no deep_coadd coverage (printed
                      "--"); 0 means the cell exists but has no inputs.
  host_nucleus_flag   1 where the table marks the row with footnote a: the
                      measurements are of the host nucleus, not the transient.
                      Otherwise 0.
  n1_n2_visits        The printed last column. For each band whose cell has one
                      or two inputs: the band, then for each contributing visit
                      the UTC date (MM-DD), the offset in days from discovery
                      in parentheses, and the Rubin PSF magnitude, a 5-sigma
                      limit (">"), or "blend". Empty when no band has one or
                      two inputs (printed "--").


tab3_transients_visits.csv
The last column of Table 3 unpacked to one row per listed visit (102 rows), for
readers who want to work with the values. It contains nothing that is not in
tab3_transients.csv.

  object                TNS name.
  band                  LSSTCam band of the coadd cell.
  n_band                Visits contributing to that cell (1 or 2).
  visit_date_utc        UTC date of the contributing visit.
  days_from_discovery   Offset from the discovery date (days).
  psf_mag               PSF magnitude of the nearest source within 1 arcsec in
                        the visit's source catalog. Empty if none matched.
  mag_limit_5sigma      Detector 5-sigma limit, given when no source matched
                        (printed with ">"). Empty otherwise.
  blend                 1 where the position fell inside a large blend whose
                        deblending was skipped, so there is no measurement.

  Magnitudes are direct-image PSF magnitudes with no host subtraction.


==> tab1_comet_activity.csv <==
object_name,datetime_utc,band,visit,coadded_visit,r_h_au,true_anomaly_deg,phase_angle_deg,score
2008 QZ44,2025-06-21T06:38:59Z,r,2025062000499,2025071700433,2.523,320.4,18.2,8
2008 QZ44,2025-07-07T05:47:44Z,y,2025070600472,2025070900407,2.483,325.1,13.9,5
2008 QZ44,2025-07-20T05:07:33Z,g,2025071900417,2025072300334,2.454,328.9,9.3,8
2008 QZ44,2025-07-24T05:45:15Z,g,2025072300334,2025071900417,2.446,330.1,7.8,8
2025 NC6,2025-07-20T06:15:23Z,g,2025071900502,,2.291,35.0,20.6,7
3I/ATLAS,2025-07-13T03:58:55Z,z,2025071200555,,4.110,282.8,6.2,5
3I/ATLAS,2025-07-20T04:14:31Z,u,2025071900384,2025072100254,3.879,284.1,9.0,5
12P/Pons-Brooks,2025-07-29T02:39:00Z,r,2025072800112,2025072800142,5.643,139.8,9.6,6
12P/Pons-Brooks,2025-07-29T03:06:11Z,r,2025072800142,2025072800112,5.644,139.8,9.6,6
13P/Olbers,2025-07-12T23:51:07Z,g,2025071200280,,4.624,123.2,5.4,9
13P/Olbers,2025-07-23T00:27:06Z,u,2025072200021,2025071900104,4.713,123.9,7.3,5
65P/Gunn,2025-07-04T06:07:04Z,r,2025070300470,2025062100424,2.928,3.9,3.3,6
65P/Gunn,2025-07-19T01:13:41Z,g,2025071800106,2025071900129,2.931,7.2,7.7,5
65P/Gunn,2025-07-21T01:20:20Z,u,2025072000087,,2.931,7.6,8.4,6
77P/Longmore,2025-07-10T07:51:05Z,i,2025070900669,,4.495,146.7,13.0,6
77P/Longmore,2025-07-24T07:51:32Z,i,2025072300482,2025070900669,4.493,148.0,12.3,6
78P/Gehrels,2025-07-07T03:28:27Z,z,2025070600368,,3.248,257.9,7.6,7
78P/Gehrels,2025-07-19T04:09:09Z,u,2025071800231,,3.193,259.9,4.2,6
78P/Gehrels,2025-07-20T05:10:52Z,g,2025071900422,2025072200190,3.188,260.1,4.0,9
78P/Gehrels,2025-07-23T02:47:30Z,g,2025072200190,,3.175,260.5,3.4,8
99P/Kowal,2025-07-20T08:47:01Z,g,2025071900655,2025071700211,6.133,104.8,2.1,7
128P/Shoemaker-Holt,2025-07-22T08:03:28Z,r,2025072100576,,3.590,291.6,15.7,5
131P/Mueller 2,2025-07-20T06:19:55Z,g,2025071900509,,2.746,301.3,17.8,5
188P/LINEAR-Mueller,2025-06-21T07:01:21Z,i,2025062000528,2025070100595,3.205,287.5,16.0,6
188P/LINEAR-Mueller,2025-07-22T05:03:34Z,g,2025072100354,2025071900399,3.096,293.4,9.7,7
243P/NEAT,2025-07-20T08:19:26Z,g,2025071900613,,2.820,300.1,8.0,6
243P/NEAT,2025-07-22T04:57:48Z,u,2025072100349,,2.815,300.6,7.4,5
261P/Larson,2025-07-20T02:43:49Z,u,2025071900278,2025072100256,2.355,300.9,1.6,7
261P/Larson,2025-07-22T03:19:45Z,u,2025072100256,2025071900278,2.347,301.5,0.9,5
299P/Catalina-PANSTARRS,2025-07-19T04:02:13Z,u,2025071800223,,3.808,77.4,6.0,6
299P/Catalina-PANSTARRS,2025-07-24T05:44:35Z,g,2025072300333,2025071900417,3.820,78.1,4.8,8
302P/Lemmon-PANSTARRS,2025-07-08T08:01:30Z,y,2025070700611,2025071100845,3.334,22.0,17.7,7
302P/Lemmon-PANSTARRS,2025-07-12T08:24:53Z,y,2025071100845,,3.337,22.7,17.5,8
302P/Lemmon-PANSTARRS,2025-07-23T08:12:40Z,r,2025072200537,,3.345,24.6,16.7,9
303P/NEAT,2025-07-18T00:13:03Z,g,2025071700063,,2.963,300.4,5.9,5
303P/NEAT,2025-07-18T00:47:37Z,r,2025071700110,2025071300126,2.963,300.4,5.9,5
303P/NEAT,2025-07-19T01:48:22Z,u,2025071800136,,2.959,300.6,6.2,5
306P/LINEAR,2025-07-11T08:02:02Z,z,2025071000634,2025070900622,1.297,341.8,51.5,5
306P/LINEAR,2025-07-23T08:18:24Z,r,2025072200545,2025072300495,1.278,352.0,52.5,6
351P/Wiegert-PANSTARRS,2025-07-20T02:48:31Z,u,2025071900284,2025072100249,3.190,23.2,1.7,6
441P/PANSTARRS,2025-07-20T05:19:03Z,g,2025071900434,2025072300340,3.335,350.9,6.8,8
486P/Leonard,2025-07-08T08:29:36Z,z,2025070700650,,2.398,30.5,24.8,8
486P/Leonard,2025-07-10T07:21:03Z,z,2025070900627,2025070700650,2.401,31.1,24.7,7
486P/Leonard,2025-07-22T08:05:26Z,r,2025072100579,,2.424,34.7,23.5,9
491P/Spacewatch-PANSTARRS,2025-07-20T02:50:08Z,u,2025071900286,2025072000149,3.974,46.8,0.8,6
491P/Spacewatch-PANSTARRS,2025-07-21T02:14:53Z,u,2025072000149,,3.975,46.9,0.8,6
510P/Boattini,2025-07-19T06:03:04Z,g,2025071800340,2025072300366,5.128,318.8,6.8,7
513P/Broughton,2025-11-29T03:07:46Z,i,2025112800164,,3.461,33.8,10.9,7
P/2016 P5 (COIAS),2025-07-18T02:23:25Z,g,2025071700225,2025072200191,4.651,82.7,2.5,7
P/2016 P5 (COIAS),2025-07-22T03:11:33Z,u,2025072100250,2025071800233,4.653,83.1,2.0,5
P/2016 P5 (COIAS),2025-07-23T02:48:10Z,g,2025072200191,,4.653,83.2,1.9,8
C/2021 Q6 (PANSTARRS),2025-07-24T05:41:05Z,g,2025072300328,2025071900407,9.154,25.5,3.0,7
C/2023 H3 (PANSTARRS),2025-07-20T02:50:08Z,u,2025071900286,,6.027,49.2,0.4,5
C/2023 V4 (Camarasa-Duszanowicz),2025-06-21T03:36:45Z,i,2025062000256,,4.964,123.2,6.3,5
C/2024 G6 (ATLAS),2025-07-20T03:10:55Z,g,2025071900309,,6.594,341.9,7.4,9
C/2024 J3 (ATLAS),2025-07-19T01:55:45Z,u,2025071800144,2025072000100,5.677,291.2,2.2,8
C/2025 L2 (MAPS),2025-07-05T04:57:19Z,y,2025070400460,,3.301,315.7,12.8,7
C/2025 M1 (PANSTARRS),2025-07-14T03:08:25Z,r,2025071300337,2025062400139,13.225,309.6,3.3,5
C/2025 M1 (PANSTARRS),2025-07-20T03:54:43Z,u,2025071900360,2025072100163,13.208,309.8,3.6,5


==> tab2_arc_extension.csv <==
object,q_au,perihelion_date,rubin_first_epoch_utc,rubin_last_epoch_utc,mpc_arc_start_non_x05,mpc_arc_end_non_x05,n_obs_non_x05,x05_nights,delta_days
2008 QZ44,2.350,2025-10-25,2025-06-21,2025-07-24,2025-05-23,2025-12-18,119,8,inside
2025 NC6,2.155,2025-04-15,2025-07-20,2025-07-20,2025-07-09,2025-09-15,33,13,inside
3I/ATLAS,1.356,2025-10-29,2025-07-13,2025-07-20,2025-05-08,2026-04-14,8421,4,inside
12P,0.781,2024-04-21,2025-07-29,2025-07-29,2020-06-10,2025-06-07,8199,0,+51.6
13P,1.173,2024-06-30,2025-07-12,2025-07-23,2023-08-13,2025-07-31,2456,0,inside
65P,2.914,2025-06-16,2025-07-04,2025-07-21,2021-12-05,2026-09-10,1341,0,inside
77P,2.333,2023-03-27,2025-07-10,2025-07-24,2021-11-03,2025-10-19,854,1,inside
78P,2.014,2026-06-25,2025-07-07,2025-07-23,2025-04-25,2026-09-11,818,3,inside
99P,4.725,2022-04-12,2025-07-20,2025-07-20,2019-10-08,2024-07-25,1177,11,inside
128P,3.056,2026-07-17,2025-07-22,2025-07-22,2025-08-26,2026-01-31,147,0,-35.1
131P,2.416,2026-02-15,2025-07-20,2025-07-20,2025-07-26,2026-01-08,167,5,inside
188P,2.555,2026-04-13,2025-06-21,2025-07-22,2025-06-20,2026-08-24,100,5,inside
243P,2.455,2026-02-25,2025-07-20,2025-07-22,2025-06-30,2026-08-24,74,2,inside
261P,2.049,2025-12-27,2025-07-20,2025-07-22,2025-05-25,2026-02-13,316,8,inside
299P,3.151,2024-04-30,2025-07-19,2025-07-24,2022-02-05,2026-08-21,601,8,inside
302P,3.289,2025-03-09,2025-07-08,2025-07-23,2023-03-27,2026-01-30,820,0,inside
303P,2.484,2026-02-19,2025-07-18,2025-07-19,2025-07-19,2025-08-23,16,0,-1.1
306P,1.247,2025-08-01,2025-07-11,2025-07-23,2025-06-29,2025-11-27,66,0,inside
351P,3.131,2025-03-26,2025-07-20,2025-07-20,2025-05-22,2026-08-11,264,7,inside
441P,3.326,2025-09-09,2025-07-20,2025-07-20,2022-01-25,2025-11-10,132,12,inside
486P,2.308,2025-04-03,2025-07-08,2025-07-22,2024-04-18,2026-01-13,538,0,inside
491P,3.715,2024-09-06,2025-07-20,2025-07-21,2024-04-17,2026-09-10,413,8,inside
510P,4.898,2026-09-09,2025-07-19,2025-07-19,2025-06-20,2026-08-09,51,1,inside
513P,3.276,2025-06-13,2025-11-29,2025-11-29,2024-07-01,2026-01-11,195,0,inside
P/2016 P5,4.433,2023-05-29,2025-07-18,2025-07-23,2022-03-23,2025-09-28,182,7,inside
C/2021 Q6,8.709,2024-03-25,2025-07-24,2025-07-24,2021-01-02,2025-09-16,389,0,inside
C/2023 H3,5.232,2024-02-18,2025-07-20,2025-07-20,2023-03-16,2025-07-22,69,4,inside
C/2023 V4,1.122,2024-05-30,2025-06-21,2025-06-21,2023-11-05,2025-05-23,1153,0,+28.8
C/2024 G6,6.430,2026-02-20,2025-07-20,2025-07-20,2024-04-10,2026-09-02,1604,0,inside
C/2024 J3,3.865,2026-11-25,2025-07-19,2025-07-19,2024-05-06,2026-09-07,3057,1,inside
C/2025 L2,2.834,2025-12-20,2025-07-05,2025-07-05,2025-06-02,2026-06-02,384,1,inside
C/2025 M1,10.828,2029-08-03,2025-07-14,2025-07-20,2021-05-18,2026-07-14,80,0,inside


==> tab3_transients.csv <==
object,class,redshift,discovery_date,n_u,n_g,n_r,n_i,n_z,n_y,host_nucleus_flag,n1_n2_visits
2025imr,SLSN-I,0.09,2025-04-27,2,6,5,7,8,6,0,u 07-20 (+84) 21.65; 07-20 (+84) 21.58
2025kdz,SLSN-II,0.233,2025-05-07,0,2,7,9,2,5,0,g 07-19 (+73) 18.87; 07-24 (+78) 18.90; z 07-05 (+59) 18.41; 07-10 (+64) 18.42
2025lwt,SN Ia,0.09,2025-05-23,1,3,11,11,5,3,0,u 07-22 (+60) 23.35
2025lws,SN Ia,0.07,2025-05-24,0,4,5,6,7,9,0,
2025lxp,SN Ia,0.045,2025-05-25,2,2,11,8,6,3,0,u 07-19 (+55) 21.08; 07-22 (+58) 21.24; g 07-20 (+56) 19.30; 08-17 (+84) 19.14
2025mmt,SN II,0.11,2025-05-27,,2,7,5,9,6,0,g 07-20 (+54) 20.32; 08-29 (+94) 20.59
2025mma,SN Ia,0.076,2025-05-29,1,3,3,6,12,8,0,u 07-19 (+51) >23.9
2025nbh,SN II,0.017,2025-06-07,,,1,1,,,0,r 07-22 (+45) 18.80; i 07-24 (+47) 18.88
2025nno,SN II,0.019,2025-06-14,,0,3,3,4,,0,
2025nou,SN Ia,0.041,2025-06-15,1,2,5,6,4,5,0,u 07-22 (+37) 19.45; g 07-20 (+35) 17.67; 07-24 (+39) 17.86
2025nxc,SN Ic,0.039,2025-06-17,,4,5,10,7,2,0,y 07-08 (+21) blend; 07-10 (+23) blend
2025nxh,SN Ia,0.081,2025-06-17,1,1,3,4,4,7,0,u 07-19 (+32) 20.50; g 07-20 (+33) blend
2025ois,SN Ia,0.04,2025-06-20,,1,2,2,3,,1,g 11-09 (+142) 18.30; r 07-20 (+30) 16.68; 07-22 (+32) blend; i 07-04 (+14) 16.29; 07-10 (+20) 16.60
2025qhf,TDE,0.093,2025-06-26,1,2,6,10,7,3,0,u 07-19 (+23) 18.73; g 07-20 (+24) 18.58; 08-17 (+52) 18.70
2025qaz,SN Ia,0.1,2025-06-28,2,1,3,7,7,5,0,u 07-19 (+21) 19.33; 07-23 (+25) 19.80; g 07-20 (+22) 18.50
2025qqj,SN Ia,0.063,2025-07-06,2,3,7,5,6,4,0,u 07-19 (+13) 18.43; 07-22 (+16) 18.49
2025saa,SN Ia,0.077,2025-07-06,0,4,9,7,4,,0,
2025ukr,SLSN-I,0.22,2025-08-16,1,2,5,13,3,3,0,u 07-19 (-28) >23.8; g 07-23 (-24) 23.38; 07-24 (-23) 23.27
2025ugi,SN Ic,0.027,2025-08-17,,0,3,0,4,2,0,y 07-10 (-38) blend; 07-14 (-34) blend
2025umq,SN Ia,0.159,2025-08-17,,,1,0,2,,0,r 07-22 (-26) blend; z 07-08 (-40) >22.8; 07-11 (-37) >22.6
2025vnx,SN Ia,0.04,2025-08-23,2,3,5,4,4,10,0,u 07-20 (-34) blend; 07-21 (-33) 23.46
2025vrt,SN Ia,0.07,2025-08-25,,6,3,2,1,,0,i 07-04 (-52) >23.4; 07-10 (-46) >23.1; z 07-10 (-46) >22.6
2025voy,SN Ia,0.081,2025-08-27,1,2,4,6,6,12,0,u 07-21 (-37) >23.8; g 07-04 (-54) blend; 07-20 (-38) >23.9
2025wib,SN Ia,0.063,2025-08-27,,1,2,4,5,,0,g 07-20 (-38) blend; r 07-18 (-40) >23.6; 07-19 (-39) blend
2025wla,SN Ia,0.1,2025-08-28,1,3,3,3,7,1,0,u 07-20 (-39) >23.6; y 07-10 (-49) >21.5
2025wpj,SN,0.044,2025-09-01,2,2,6,9,8,7,0,u 07-19 (-44) blend; 07-23 (-40) blend; g 07-20 (-43) blend; 08-17 (-15) blend
2025xby,SN Ia,0.058,2025-09-08,2,2,2,5,4,3,0,u 07-19 (-51) >23.8; 07-22 (-48) >23.9; g 07-20 (-50) >24.7; 07-24 (-46) >24.3; r 07-18 (-52) >24.1; 07-22 (-48) >24.1
2025xej,SN Ia,0.078,2025-09-09,2,4,5,8,6,11,0,u 07-19 (-52) 23.42; 07-22 (-49) >23.8
2025xqv,SN Ic,0.031,2025-09-09,1,3,5,21,17,11,0,u 07-19 (-52) >23.6
2025xsq,SN Ia,0.169,2025-09-11,1,6,3,12,4,8,0,u 07-20 (-53) >23.8
2025xma,SN Ia,0.113,2025-09-13,1,2,5,3,6,4,0,u 07-21 (-54) 22.56; g 07-04 (-71) blend; 07-14 (-61) blend
2025xln,SN Ia,0.082,2025-09-14,1,1,2,4,2,0,0,u 07-19 (-57) >23.9; g 07-20 (-56) blend; r 06-21 (-85) blend; 07-23 (-53) blend; z 07-10 (-66) blend; 07-22 (-54) blend
2025yom,SN Ia,0.073,2025-09-25,1,2,4,4,5,3,0,u 07-20 (-67) >23.8; g 07-19 (-68) >24.7; 07-22 (-65) >24.8
2025ytq,SN II,0.035,2025-09-27,,5,8,7,6,6,0,
2025aadp,SN Ia-91T-like,0.06,2025-10-12,,2,5,5,10,7,0,g 07-20 (-84) blend; 08-29 (-44) blend
2025abbq,SN II,0.023,2025-10-19,1,2,3,4,2,3,0,u 07-22 (-89) blend; g 07-20 (-91) blend; 07-24 (-87) blend; z 06-21 (-120) blend; 07-10 (-101) blend
2025abgi,SN II,0.023,2025-10-21,1,3,4,8,3,2,0,u 07-20 (-93) blend; y 07-08 (-105) blend; 07-09 (-104) blend
2025acrq,SN Ia,0.088,2025-11-05,,2,1,2,4,,0,g 07-22 (-106) >24.5; 11-09 (+4) 18.72; r 07-20 (-108) 22.22; i 07-04 (-124) 22.30; 07-10 (-118) >23.0
2025aedb,SN IIP,0.022,2025-11-17,,2,7,4,3,5,0,g 07-19 (-121) >24.7; 08-29 (-80) >24.7
2025afth,SN II,0.026,2025-12-03,0,3,4,6,4,3,0,
2025ahnj,SN Ibn,0.067,2025-12-17,,2,3,3,5,3,1,g 11-09 (-38) 21.64; 11-09 (-38) 21.55


==> tab3_transients_visits.csv <==
object,band,n_band,visit_date_utc,days_from_discovery,psf_mag,mag_limit_5sigma,blend
2025imr,u,2,2025-07-20,+84,21.65,,0
2025imr,u,2,2025-07-20,+84,21.58,,0
2025kdz,g,2,2025-07-19,+73,18.87,,0
2025kdz,g,2,2025-07-24,+78,18.90,,0
2025kdz,z,2,2025-07-05,+59,18.41,,0
2025kdz,z,2,2025-07-10,+64,18.42,,0
2025lwt,u,1,2025-07-22,+60,23.35,,0
2025lxp,u,2,2025-07-19,+55,21.08,,0
2025lxp,u,2,2025-07-22,+58,21.24,,0
2025lxp,g,2,2025-07-20,+56,19.30,,0
2025lxp,g,2,2025-08-17,+84,19.14,,0
2025mmt,g,2,2025-07-20,+54,20.32,,0
2025mmt,g,2,2025-08-29,+94,20.59,,0
2025mma,u,1,2025-07-19,+51,,23.9,0
2025nbh,r,1,2025-07-22,+45,18.80,,0
2025nbh,i,1,2025-07-24,+47,18.88,,0
2025nou,u,1,2025-07-22,+37,19.45,,0
2025nou,g,2,2025-07-20,+35,17.67,,0
2025nou,g,2,2025-07-24,+39,17.86,,0
2025nxc,y,2,2025-07-08,+21,,,1
2025nxc,y,2,2025-07-10,+23,,,1
2025nxh,u,1,2025-07-19,+32,20.50,,0
2025nxh,g,1,2025-07-20,+33,,,1
2025ois,g,1,2025-11-09,+142,18.30,,0
2025ois,r,2,2025-07-20,+30,16.68,,0
2025ois,r,2,2025-07-22,+32,,,1
2025ois,i,2,2025-07-04,+14,16.29,,0
2025ois,i,2,2025-07-10,+20,16.60,,0
2025qhf,u,1,2025-07-19,+23,18.73,,0
2025qhf,g,2,2025-07-20,+24,18.58,,0
2025qhf,g,2,2025-08-17,+52,18.70,,0
2025qaz,u,2,2025-07-19,+21,19.33,,0
2025qaz,u,2,2025-07-23,+25,19.80,,0
2025qaz,g,1,2025-07-20,+22,18.50,,0
2025qqj,u,2,2025-07-19,+13,18.43,,0
2025qqj,u,2,2025-07-22,+16,18.49,,0
2025ukr,u,1,2025-07-19,-28,,23.8,0
2025ukr,g,2,2025-07-23,-24,23.38,,0
2025ukr,g,2,2025-07-24,-23,23.27,,0
2025ugi,y,2,2025-07-10,-38,,,1
2025ugi,y,2,2025-07-14,-34,,,1
2025umq,r,1,2025-07-22,-26,,,1
2025umq,z,2,2025-07-08,-40,,22.8,0
2025umq,z,2,2025-07-11,-37,,22.6,0
2025vnx,u,2,2025-07-20,-34,,,1
2025vnx,u,2,2025-07-21,-33,23.46,,0
2025vrt,i,2,2025-07-04,-52,,23.4,0
2025vrt,i,2,2025-07-10,-46,,23.1,0
2025vrt,z,1,2025-07-10,-46,,22.6,0
2025voy,u,1,2025-07-21,-37,,23.8,0
2025voy,g,2,2025-07-04,-54,,,1
2025voy,g,2,2025-07-20,-38,,23.9,0
2025wib,g,1,2025-07-20,-38,,,1
2025wib,r,2,2025-07-18,-40,,23.6,0
2025wib,r,2,2025-07-19,-39,,,1
2025wla,u,1,2025-07-20,-39,,23.6,0
2025wla,y,1,2025-07-10,-49,,21.5,0
2025wpj,u,2,2025-07-19,-44,,,1
2025wpj,u,2,2025-07-23,-40,,,1
2025wpj,g,2,2025-07-20,-43,,,1
2025wpj,g,2,2025-08-17,-15,,,1
2025xby,u,2,2025-07-19,-51,,23.8,0
2025xby,u,2,2025-07-22,-48,,23.9,0
2025xby,g,2,2025-07-20,-50,,24.7,0
2025xby,g,2,2025-07-24,-46,,24.3,0
2025xby,r,2,2025-07-18,-52,,24.1,0
2025xby,r,2,2025-07-22,-48,,24.1,0
2025xej,u,2,2025-07-19,-52,23.42,,0
2025xej,u,2,2025-07-22,-49,,23.8,0
2025xqv,u,1,2025-07-19,-52,,23.6,0
2025xsq,u,1,2025-07-20,-53,,23.8,0
2025xma,u,1,2025-07-21,-54,22.56,,0
2025xma,g,2,2025-07-04,-71,,,1
2025xma,g,2,2025-07-14,-61,,,1
2025xln,u,1,2025-07-19,-57,,23.9,0
2025xln,g,1,2025-07-20,-56,,,1
2025xln,r,2,2025-06-21,-85,,,1
2025xln,r,2,2025-07-23,-53,,,1
2025xln,z,2,2025-07-10,-66,,,1
2025xln,z,2,2025-07-22,-54,,,1
2025yom,u,1,2025-07-20,-67,,23.8,0
2025yom,g,2,2025-07-19,-68,,24.7,0
2025yom,g,2,2025-07-22,-65,,24.8,0
2025aadp,g,2,2025-07-20,-84,,,1
2025aadp,g,2,2025-08-29,-44,,,1
2025abbq,u,1,2025-07-22,-89,,,1
2025abbq,g,2,2025-07-20,-91,,,1
2025abbq,g,2,2025-07-24,-87,,,1
2025abbq,z,2,2025-06-21,-120,,,1
2025abbq,z,2,2025-07-10,-101,,,1
2025abgi,u,1,2025-07-20,-93,,,1
2025abgi,y,2,2025-07-08,-105,,,1
2025abgi,y,2,2025-07-09,-104,,,1
2025acrq,g,2,2025-07-22,-106,,24.5,0
2025acrq,g,2,2025-11-09,+4,18.72,,0
2025acrq,r,1,2025-07-20,-108,22.22,,0
2025acrq,i,2,2025-07-04,-124,22.30,,0
2025acrq,i,2,2025-07-10,-118,,23.0,0
2025aedb,g,2,2025-07-19,-121,,24.7,0
2025aedb,g,2,2025-08-29,-80,,24.7,0
2025ahnj,g,2,2025-11-09,-38,21.64,,0
2025ahnj,g,2,2025-11-09,-38,21.55,,0

